New modular multiplication and division algorithms based on continued fraction expansion

In this paper, we apply results on number systems based on continued fraction expansions to modular arithmetic. We provide two new algorithms in order to compute modular multiplication and modular division. The presented algorithms are based on the Euclidean algorithm and are of quadratic complexity.

==> proba.dat <==
0 0.730762969401
1 0.853598836949
2 0.900443816765
3 0.924772977993
4 0.939603278255
5 0.949570161702
6 0.956722567826
7 0.962102591729
8 0.96629525801
9 0.969654005085
10 0.972404825058
11 0.974698900402
12 0.97664116608
13 0.978306723928
14 0.979750733999
15 0.981014617521
16 0.982130081341
17 0.98312180669
18 0.984009292139
19 0.984808145557
20 0.985531008087
21 0.986188226831
22 0.986788352496
23 0.987338512919
24 0.987844697134
25 0.988311974015
26 0.988744662416
27 0.989146464921
28 0.989520573954
29 0.989869756705
30 0.990196423637
31 0.990502684167
32 0.990790392235
33 0.991061183835
34 0.991316508126
35 0.99155765336
36 0.991785768606
37 0.992001882053
38 0.992206916497
39 0.992401702502
40 0.992586989646
41 0.992763456154
42 0.992931717188
43 0.993092332014
44 0.993245810205
45 0.993392617043
46 0.993533178225
47 0.993667883989
48 0.993797092726
49 0.993921134169

